The origin of UV/optical emission in the black hole low-mass X-ray binary Swift J1753.5-0127

The emission from the accreting black holes (BHs) in low-mass X-ray binaries (LMXBs) covers a broad energy band from radio to X-rays. Studying the correlations between emission in different energy bands during outbursts can provide valuable information about the accretion process. We analyse the simultaneous optical, ultraviolet (UV) and X-ray data of the BH-LMXB Swift J1753.5-0127 during its $\sim$ 12-year long outburst with the {\it Neil Gehrels Swift Observatory}. We find that the UV/optical and X-ray emission are strongly correlated during the hard states of the outburst. We fit the relation with a power-law function $F_{UV/optical} \propto F_{X}^{\beta}$ and find that the power-law index $\beta$ increases from $\sim$ 0.24 to $\sim$ 0.33 as the UV/optical wavelength decreases from $\sim$ 5400 \r{A} (V) to $\sim$ 2030 \r{A} (UVW2). We explore the possible reasons for this and suggest that in Swift J1753.5-0127 the UV/optical emission is dominated by a viscously heated accretion disc at large radii. We find that the data that deviate from the correlation correspond to the low-intensity peaks appeared in the X-ray band during the outburst, and suggest that these deviations are driven by the emission from the inner part of the accretion disc.

==> readme.txt <==
% readme.txt

% This package consists of the following files:

readme.txt                            This file
mnras.cls                             MNRAS LaTeX document class
ypc_j1753.tex                         latex version of this paper
ypc_j1753.pdf                         PDF format of this paper

results_fig                           this folder contains image used in this paper, you should find  the following files:

para_time.pdf                         Figure 1
HID_time_log.pdf                      Figure 2
representative_sed.pdf                Figure 3
HID_index_tin.pdf                     Figure 4
index_Tin_in_u-x_correlation.pdf      Figure 5
u_0.3_10_x_HID_correlation_lc.pdf     Figure 6

uvot-0.3_10_X_correlation.pdf         Figure 7
uvot-2_10_X_correlation.pdf           Figure 7

u-x_correlation_after_subtract_diskbb.pdf   Figue 8

b_0.3_10_x_correlation.pdf            Figure A1-(a)
v_0.3_10_x_correlation.pdf            Figure A1-(b)
uvw1_0.3_10_x_correlation.pdf         Figure A1-(c)
uvm2_0.3_10_x_correlation.pdf         Figure A1-(d)
uvw2_0.3_10_x_correlation.pdf         Figure A1-(e)

b_2_10_x_correlation.pdf              Figure A2-(a)
v_2_10_x_correlation.pdf              Figure A2-(b)
u_2_10_x_correlation.pdf              Figure A2-(c)
uvw1_2_10_x_correlation.pdf           Figure A2-(d)
uvm2_2_10_x_correlation.pdf           Figure A2-(e)
uvw2_2_10_x_correlation.pdf           Figure A2-(f)

compare_two_v-X_correlations.pdf      Figure A3-(a)
compare_two_b-X_correlations.pdf      Figure A3-(b)
compare_two_u-X_correlations.pdf      Figure A3-(c)
compare_two_uvw1-X_correlations.pdf   Figure A3-(d)
compare_two_uvm2-X_correlations.pdf   Figure A3-(e)
compare_two_uvw2-X_correlations.pdf   Figure A3-(f)

b-x_correlation_after_subtract_diskbb.pdf     Figure A4-(a)
v-x_correlation_after_subtract_diskbb.pdf     Figure A4-(b)
uvw1-x_correlation_after_subtract_diskbb.pdf  Figure A4-(c)
uvw2-x_correlation_after_subtract_diskbb.pdf  Figure A4-(d)
uvm2-x_correlation_after_subtract_diskbb.pdf  Figure A4-(e)

